ATHEENA: A Toolflow for Hardware Early-Exit Network Automation

The continued need for improvements in accuracy, throughput, and efficiency of Deep Neural Networks has resulted in a multitude of methods that make the most of custom architectures on FPGAs. These include the creation of hand-crafted networks and the use of quantization and pruning to reduce extraneous network parameters. However, with the potential of static solutions already well exploited, we propose to shift the focus to using the varying difficulty of individual data samples to further improve efficiency and reduce average compute for classification. Input-dependent computation allows for the network to make runtime decisions to finish a task early if the result meets a confidence threshold. Early-Exit network architectures have become an increasingly popular way to implement such behaviour in software. We create: A Toolflow for Hardware Early-Exit Network Automation (ATHEENA), an automated FPGA toolflow that leverages the probability of samples exiting early from such networks to scale the resources allocated to different sections of the network. The toolflow uses the data-flow model of fpgaConvNet, extended to support Early-Exit networks as well as Design Space Exploration to optimize the generated streaming architecture hardware with the goal of increasing throughput/reducing area while maintaining accuracy. Experimental results on three different networks demonstrate a throughput increase of $2.00\times$ to $2.78\times$ compared to an optimized baseline network implementation with no early exits. Additionally, the toolflow can achieve a throughput matching the same baseline with as low as $46\%$ of the resources the baseline requires.

==> data_comb/comb_DSP_HW.csv <==
0.8244,94169.57881


==> data_comb/comb_HW.csv <==
0.3128225069,19112.32222
0.4515416285,23778.56214
0.4680466606,44317.49329
0.5898444648,47583.64312
0.6819762123,73431.3374
0.6841445563,92913.52872
0.8244,94169.57881


==> data_comb/comb_LUT_HW.csv <==
0.3128225069,19112.32222
0.4515416285,23778.56214
0.4680466606,44317.49329
0.5898444648,47583.64312
0.6819762123,73431.3374
0.6841445563,92913.52872


==> data_comb/comb_lower_HW.csv <==
0.3128225069,19083.8272
0.4515416285,23418.56104
0.4680466606,37539.40905
0.5898444648,38173.34576
0.6819762123,61505.19551
0.6841445563,81269.84127
0.8244,94091.70266


==> data_comb/comb_upper_HW.csv <==
0.3128225069,19228.24148
0.4515416285,24040.94473
0.4680466606,45271.67426
0.5898444648,58267.89576
0.6819762123,74946.93698
0.6841445563,93927.71968
0.8244,94674.55621


==> data_hw/Opt_25_BRAM.csv <==
7.266055045871560036e-01,9.639258289197327395e+04
8.146788990825688526e-01,9.641116953527557780e+04
9.412844036697247674e-01,9.641138738999310590e+04
1.152293577981651440e+00,9.641146000845106028e+04
7.688073394495412716e-01,9.640652220249737729e+04
5.100917431192660834e-01,4.881401023111145332e+04
5.036697247706422020e-01,4.881013847588817589e+04
5.908256880733945282e-01,6.942168616869171092e+04
5.798165137614679221e-01,6.941986012711697549e+04
5.211009174311926895e-01,4.998854754565018811e+04
5.825688073394494904e-01,6.942089549972265377e+04
6.376146788990825209e-01,7.711219643850091961e+04
4.807339449541284671e-01,4.880987789903982048e+04
4.183486238532110324e-01,3.471618098141829978e+04
6.412844036697247230e-01,8.677152802457667713e+04
6.954128440366972308e-01,9.636413597883000330e+04
5.614678899082569119e-01,4.999063651944880257e+04
6.348623853211009527e-01,7.709984128274860268e+04
6.201834862385321445e-01,6.942889714773344167e+04
8.009174311926605672e-01,9.640986242764552298e+04
3.633027522935780018e-01,2.441032846766832881e+04
7.366972477064219760e-01,9.639722888091101777e+04


==> data_hw/Opt_25_LUT.csv <==
5.578362305580969460e-01,4.999053889996209182e+04
6.520311070448306934e-01,8.677620467659339192e+04
2.881244281793229889e-01,1.952645598332562804e+04
2.869533394327538622e-01,1.952386479784639596e+04


==> data_hw/Opt_25_bound_20.csv <==
2.869533394327538622e-01,1.952386479784639596e+04
2.881244281793229889e-01,1.952645598332562804e+04
3.633027522935780018e-01,2.441032846766832881e+04
4.183486238532110324e-01,4.339522622677287291e+04
4.807339449541284671e-01,4.880987789903982048e+04
5.036697247706422020e-01,4.881013847588817589e+04
5.100917431192660834e-01,4.881401023111145332e+04
5.211009174311926895e-01,6.248568443206273514e+04
5.578362305580969460e-01,6.248817362495261477e+04
5.614678899082569119e-01,6.248829564931100322e+04
5.798165137614679221e-01,7.711219643850091961e+04
5.825688073394494904e-01,7.711219643850091961e+04
5.908256880733945282e-01,7.711219643850091961e+04
6.201834862385321445e-01,7.709984128274860268e+04
6.348623853211009527e-01,7.709984128274860268e+04
6.376146788990825209e-01,7.711219643850091961e+04
6.412844036697247230e-01,9.636413597883000330e+04
6.520311070448306934e-01,9.636413597883000330e+04
6.954128440366972308e-01,9.636413597883000330e+04
7.266055045871560036e-01,9.639258289197327395e+04
7.366972477064219760e-01,9.639722888091101777e+04
7.688073394495412716e-01,9.640652220249737729e+04
8.009174311926605672e-01,9.640986242764552298e+04
8.146788990825688526e-01,9.641116953527557780e+04
9.412844036697247674e-01,9.641138738999310590e+04
1.152293577981651440e+00,9.641146000845106028e+04


==> data_hw/Opt_25_bound_30.csv <==
2.869533394327538622e-01,1.952386479784639596e+04
2.881244281793229889e-01,1.952645598332562804e+04
3.633027522935780018e-01,2.441032846766832881e+04
4.183486238532110324e-01,2.893015081784858558e+04
4.807339449541284671e-01,4.165712295470849494e+04
5.036697247706422020e-01,4.165712295470849494e+04
5.100917431192660834e-01,4.165712295470849494e+04
5.211009174311926895e-01,4.165712295470849494e+04
5.578362305580969460e-01,4.165878241663507652e+04
5.614678899082569119e-01,4.165886376620733790e+04
5.798165137614679221e-01,5.784988343926415109e+04
5.825688073394494904e-01,5.785074624976888299e+04
5.908256880733945282e-01,5.785140514057642577e+04
6.201834862385321445e-01,5.785741428977787291e+04
6.348623853211009527e-01,7.231350389716116479e+04
6.376146788990825209e-01,7.230960668714722851e+04
6.412844036697247230e-01,7.230960668714722851e+04
6.520311070448306934e-01,7.231350389716116479e+04
6.954128440366972308e-01,9.636413597883000330e+04
7.266055045871560036e-01,9.639258289197327395e+04
7.366972477064219760e-01,9.639722888091101777e+04
7.688073394495412716e-01,9.640652220249737729e+04
8.009174311926605672e-01,9.640986242764552298e+04
8.146788990825688526e-01,9.641116953527557780e+04
9.412844036697247674e-01,9.641138738999310590e+04
1.152293577981651440e+00,9.641146000845106028e+04


==> data_hw/Opt_25_curve.csv <==
2.869533394327538622e-01,1.952386479784639596e+04
2.881244281793229889e-01,1.952645598332562804e+04
3.633027522935780018e-01,2.441032846766832881e+04
4.183486238532110324e-01,3.471618098141829978e+04
4.807339449541284671e-01,4.880987789903982048e+04
5.036697247706422020e-01,4.881013847588817589e+04
5.100917431192660834e-01,4.881401023111145332e+04
5.211009174311926895e-01,4.998854754565018811e+04
5.578362305580969460e-01,4.999053889996209182e+04
5.614678899082569119e-01,4.999063651944880257e+04
5.798165137614679221e-01,6.941986012711697549e+04
5.825688073394494904e-01,6.942089549972265377e+04
5.908256880733945282e-01,6.942168616869171092e+04
6.201834862385321445e-01,6.942889714773344167e+04
6.348623853211009527e-01,7.709984128274860268e+04
6.376146788990825209e-01,7.711219643850091961e+04
6.412844036697247230e-01,8.677152802457667713e+04
6.520311070448306934e-01,8.677620467659339192e+04
6.954128440366972308e-01,9.636413597883000330e+04
7.266055045871560036e-01,9.639258289197327395e+04
7.366972477064219760e-01,9.639722888091101777e+04
7.688073394495412716e-01,9.640652220249737729e+04
8.009174311926605672e-01,9.640986242764552298e+04
8.146788990825688526e-01,9.641116953527557780e+04
9.412844036697247674e-01,9.641138738999310590e+04
1.152293577981651440e+00,9.641146000845106028e+04


==> data_hw/baseline.csv <==
1.972477064220183596e-01,5.298630833792547492e+03
1.978591033851783976e-01,5.386770092652445783e+03
2.798165137614678777e-01,9.862711062016727738e+03
2.908256880733944838e-01,9.925361283150707095e+03
2.954128440366972641e-01,1.014281077572216964e+04
2.981651376146788879e-01,1.020075077525705819e+04
3.856175663311985358e-01,1.315927992420254850e+04
3.899082568807339388e-01,1.500780405811021774e+04
3.924062214089661382e-01,1.552987948813517141e+04
4.651376146788990806e-01,1.632919660352710525e+04
4.706422018348623837e-01,1.651036851142517480e+04
4.776898444647758590e-01,1.662455113711929880e+04
4.818206770356815993e-01,1.665556295802798195e+04
4.880733944954128711e-01,1.813170873223092349e+04
4.990825688073394772e-01,1.815277374382805647e+04
5.495412844036696720e-01,1.820299985437600117e+04
5.783165599268069723e-01,1.836884643644378957e+04
5.788990825688072883e-01,1.946434132668950406e+04
5.816513761467889676e-01,1.950686641697877712e+04
6.229357798165137128e-01,2.143714628708626333e+04
6.633027522935779352e-01,2.355823595929137082e+04
6.908256880733945060e-01,2.378234398782343851e+04
7.183486238532109658e-01,2.384586035864174119e+04
7.559633027522936199e-01,2.481143310837633908e+04
7.568807339449541427e-01,2.504006410256410527e+04
7.761467889908256756e-01,2.543234994913529954e+04
7.926605504587156403e-01,2.562000409920065431e+04
8.339449541284403855e-01,2.584246433739921486e+04
8.981651376146788657e-01,3.192032686414708587e+04


==> data_hw/baseline_BRAM.csv <==
4.706422018348623837e-01,1.651036851142517480e+04
4.880733944954128711e-01,1.813170873223092349e+04
4.651376146788990806e-01,1.632919660352710525e+04
4.990825688073394772e-01,1.815277374382805647e+04
7.761467889908256756e-01,2.543234994913529954e+04
7.926605504587156403e-01,2.562000409920065431e+04
7.568807339449541427e-01,2.504006410256410527e+04
2.954128440366972641e-01,1.014281077572216964e+04
2.798165137614678777e-01,9.862711062016727738e+03
2.908256880733944838e-01,9.925361283150707095e+03
2.981651376146788879e-01,1.020075077525705819e+04
6.633027522935779352e-01,2.355823595929137082e+04
6.229357798165137128e-01,2.143714628708626333e+04
6.908256880733945060e-01,2.378234398782343851e+04
1.972477064220183596e-01,5.298630833792547492e+03
5.816513761467889676e-01,1.950686641697877712e+04
5.495412844036696720e-01,1.820299985437600117e+04
5.788990825688072883e-01,1.946434132668950406e+04
3.899082568807339388e-01,1.500780405811021774e+04
7.183486238532109658e-01,2.384586035864174119e+04
8.339449541284403855e-01,2.584246433739921486e+04
7.559633027522936199e-01,2.481143310837633908e+04
8.981651376146788657e-01,3.192032686414708587e+04


==> data_hw/baseline_LUT.csv <==
4.776898444647758590e-01,1.662455113711929880e+04
4.818206770356815993e-01,1.665556295802798195e+04
1.978591033851783976e-01,5.386770092652445783e+03
5.783165599268069723e-01,1.836884643644378957e+04
3.856175663311985358e-01,1.315927992420254850e+04
3.924062214089661382e-01,1.552987948813517141e+04


==> data_hw/lenet_se_baseline_HW.csv <==
0.1911,4854.37
0.287,8771.93
0.3454,13513.51
0.4452,15625
0.5222,21276.6
0.7056,27027.03
0.7167,31250
0.9833,43384.31555


==> data_hw/lenet_se_baseline_HW_DSPS.csv <==
0.5222,21276.6
0.7056,27027.03
0.7167,31250
0.9833,43384.31555


==> data_hw/lenet_se_baseline_HW_LUTS.csv <==
0.1911,4854.37
0.287,8771.93
0.3454,13513.51
0.4452,15625


==> data_opt/Opt_50_BRAM.csv <==
7.651376146788990695e-01,5.696382796923952992e+04
7.816513761467890342e-01,5.710043967338548828e+04
7.486238532110092159e-01,5.608210420054960559e+04
6.917431192660550288e-01,5.495713343591998273e+04
7.788990825688073549e-01,5.703530485370444512e+04
8.357798165137614310e-01,6.247266820765914599e+04
8.577981651376146432e-01,6.281801620704817469e+04
8.697247706422018831e-01,6.422607578676943376e+04
6.889908256880733495e-01,5.255965520866183215e+04
5.541284403669725078e-01,3.190708656392585181e+04
5.568807339449540761e-01,3.201946783644455718e+04
6.596330275229357332e-01,4.392901071867861174e+04
5.348623853211008639e-01,2.372591819303407101e+04
6.798165137614678999e-01,4.524068041983351577e+04
1.079816513761467922e+00,7.843137254901960841e+04
8.954128440366972974e-01,7.651109410864574602e+04
8.981651376146788657e-01,7.659313725490195793e+04
9.119266055045871511e-01,7.672241829062452598e+04
9.862385321100917146e-01,7.840677434530343453e+04
8.944954128440366636e-01,7.432733759476734849e+04
8.761467889908256534e-01,7.227522405319457175e+04
9.091743119266054718e-01,7.664009809932556527e+04
9.256880733944954365e-01,7.688759034291864373e+04
9.532110091743118963e-01,7.697044334975369566e+04
6.412844036697247230e-01,4.001120313687832822e+04
6.330275229357797961e-01,3.986763943706893042e+04
6.100917431192660612e-01,3.283964401825884124e+04
4.504587155963302725e-01,2.349403251574100068e+04
4.366972477064220426e-01,2.331872026863165956e+04
1.104587155963302703e+00,7.878978884336589545e+04
1.145871559633027559e+00,7.901390644753476954e+04
1.132110091743119273e+00,7.887679444707366929e+04


==> data_opt/Opt_50_LUT.csv <==
6.126669716376944574e-01,3.968726435686788318e+04
3.504849039341262351e-01,1.684692880487886941e+04
2.815645013723696022e-01,1.662068277764850427e+04
2.898261665141811383e-01,1.664004259850905146e+04
3.570585544373284792e-01,1.837627255687456272e+04
4.466468435498627820e-01,2.346756782127100450e+04


==> data_opt/Opt_50_bound_45.csv <==
2.815645013723696022e-01,1.684692880487886941e+04
2.898261665141811383e-01,1.684692880487886941e+04
3.504849039341262351e-01,1.684692880487886941e+04
3.570585544373284792e-01,1.837627255687456272e+04
4.366972477064220426e-01,2.331872026863165956e+04
4.466468435498627820e-01,2.346756782127100450e+04
4.504587155963302725e-01,2.349403251574100068e+04
5.348623853211008639e-01,2.636213132559341466e+04
5.541284403669725078e-01,3.545231840436205675e+04
5.568807339449540761e-01,3.557718648493840010e+04
6.100917431192660612e-01,3.648849335362093552e+04
6.126669716376944574e-01,4.409696039651986939e+04
6.330275229357797961e-01,4.429737715229880996e+04
6.412844036697247230e-01,4.445689237430925277e+04
6.596330275229357332e-01,4.392901071867861174e+04
6.798165137614678999e-01,4.524068041983351577e+04
6.889908256880733495e-01,5.839961689851315168e+04
6.917431192660550288e-01,6.106348159546664829e+04
7.486238532110092159e-01,6.231344911172178399e+04
7.651376146788990695e-01,6.329314218804392294e+04
7.788990825688073549e-01,6.337256094856049458e+04
7.816513761467890342e-01,6.344493297042832273e+04
8.357798165137614310e-01,6.422607578676943376e+04
8.577981651376146432e-01,6.422607578676943376e+04
8.697247706422018831e-01,6.422607578676943376e+04
8.761467889908256534e-01,7.843137254901960841e+04
8.944954128440366636e-01,7.843137254901960841e+04
8.954128440366972974e-01,7.843137254901960841e+04
8.981651376146788657e-01,7.843137254901960841e+04
9.091743119266054718e-01,7.843137254901960841e+04
9.119266055045871511e-01,7.843137254901960841e+04
9.256880733944954365e-01,7.843137254901960841e+04
9.532110091743118963e-01,7.843137254901960841e+04
9.862385321100917146e-01,7.843137254901960841e+04
1.079816513761467922e+00,7.843137254901960841e+04
1.104587155963302703e+00,7.932730445819451415e+04
1.132110091743119273e+00,7.932730445819451415e+04
1.145871559633027559e+00,7.932730445819451415e+04


==> data_opt/Opt_50_bound_55.csv <==
2.815645013723696022e-01,1.510971161604409463e+04
2.898261665141811383e-01,1.512731145319004645e+04
3.504849039341262351e-01,1.684692880487886941e+04
3.570585544373284792e-01,1.837627255687456272e+04
4.366972477064220426e-01,2.156901653912188340e+04
4.466468435498627820e-01,2.156901653912188340e+04
4.504587155963302725e-01,2.156901653912188340e+04
5.348623853211008639e-01,2.156901653912188340e+04
5.541284403669725078e-01,2.900644233084168081e+04
5.568807339449540761e-01,2.910860712404050719e+04
6.100917431192660612e-01,2.985422183478076477e+04
6.126669716376944574e-01,3.607933123351625545e+04
6.330275229357797961e-01,3.624330857915357046e+04
6.412844036697247230e-01,3.637382103352575359e+04
6.596330275229357332e-01,4.392901071867861174e+04
6.798165137614678999e-01,4.524068041983351577e+04
6.889908256880733495e-01,4.778150473514712212e+04
6.917431192660550288e-01,4.996103039629089471e+04
7.486238532110092159e-01,5.098373109140872839e+04
7.651376146788990695e-01,5.178529815385411348e+04
7.788990825688073549e-01,5.185027713973131176e+04
7.816513761467890342e-01,5.190949061216862174e+04
8.357798165137614310e-01,5.679333473423558462e+04
8.577981651376146432e-01,5.710728746095288079e+04
8.697247706422018831e-01,6.422607578676943376e+04
8.761467889908256534e-01,6.570474913926779118e+04
8.944954128440366636e-01,6.757030690433394921e+04
8.954128440366972974e-01,6.955554009876886266e+04
8.981651376146788657e-01,6.963012477718359150e+04
9.091743119266054718e-01,6.967281645393233339e+04
9.119266055045871511e-01,6.974765299147683254e+04
9.256880733944954365e-01,6.989780940265330719e+04
9.532110091743118963e-01,6.997313031795789720e+04
9.862385321100917146e-01,7.127888576845766511e+04
1.079816513761467922e+00,7.162708076669626462e+04
1.104587155963302703e+00,7.162708076669626462e+04
1.132110091743119273e+00,7.170617677006697340e+04
1.145871559633027559e+00,7.183082404321341892e+04


==> data_opt/Opt_50_curve.csv <==
2.815645013723696022e-01,1.662068277764850427e+04
2.898261665141811383e-01,1.664004259850905146e+04
3.504849039341262351e-01,1.684692880487886941e+04
3.570585544373284792e-01,1.837627255687456272e+04
4.366972477064220426e-01,2.331872026863165956e+04
4.466468435498627820e-01,2.346756782127100450e+04
4.504587155963302725e-01,2.349403251574100068e+04
5.348623853211008639e-01,2.372591819303407101e+04
5.541284403669725078e-01,3.190708656392585181e+04
5.568807339449540761e-01,3.201946783644455718e+04
6.100917431192660612e-01,3.283964401825884124e+04
6.126669716376944574e-01,3.968726435686788318e+04
6.330275229357797961e-01,3.986763943706893042e+04
6.412844036697247230e-01,4.001120313687832822e+04
6.596330275229357332e-01,4.392901071867861174e+04
6.798165137614678999e-01,4.524068041983351577e+04
6.889908256880733495e-01,5.255965520866183215e+04
6.917431192660550288e-01,5.495713343591998273e+04
7.486238532110092159e-01,5.608210420054960559e+04
7.651376146788990695e-01,5.696382796923952992e+04
7.788990825688073549e-01,5.703530485370444512e+04
7.816513761467890342e-01,5.710043967338548828e+04
8.357798165137614310e-01,6.247266820765914599e+04
8.577981651376146432e-01,6.281801620704817469e+04
8.697247706422018831e-01,6.422607578676943376e+04
8.761467889908256534e-01,7.227522405319457175e+04
8.944954128440366636e-01,7.432733759476734849e+04
8.954128440366972974e-01,7.651109410864574602e+04
8.981651376146788657e-01,7.659313725490195793e+04
9.091743119266054718e-01,7.664009809932556527e+04
9.119266055045871511e-01,7.672241829062452598e+04
9.256880733944954365e-01,7.688759034291864373e+04
9.532110091743118963e-01,7.697044334975369566e+04
9.862385321100917146e-01,7.840677434530343453e+04
1.079816513761467922e+00,7.843137254901960841e+04
1.104587155963302703e+00,7.878978884336589545e+04
1.132110091743119273e+00,7.887679444707366929e+04
1.145871559633027559e+00,7.901390644753476954e+04

